Combined DL-UL Distributed Beamforming Design for Cell-Free Massive MIMO

We consider a cell-free massive multiple-input multiple-output system with multi-antenna access points (APs) and user equipments (UEs), where the UEs can be served in both the downlink (DL) and uplink (UL) within a resource block. We tackle the combined optimization of the DL precoders and combiners at the APs and DL UEs, respectively, together with the UL combiners and precoders at the APs and UL UEs, respectively. To this end, we propose distributed beamforming designs enabled by iterative bi-directional training (IBT) and based on the minimum mean squared error criterion. To reduce the IBT overhead and thus enhance the effective DL and UL rates, we carry out the distributed beamforming design by assuming that all the UEs are served solely in the DL and then utilize the obtained beamformers for the DL and UL data transmissions after proper scaling. Numerical results show the superiority of the proposed combined DL-UL distributed beamforming design over separate DL and UL designs, especially with short resource blocks.

==> figures/fig1_data/data.txt <==
slot,Cen,SepULDLOTA,SepULDLLocal,SepDLOTA,SepDLLocal,CombDLOTA,CombDLLocal
1,160.882078035434,79.7476054527619,129.444464252811,72.2510222929095,114.900540440118,136.47415321994,157.654229906209
2,160.714151734019,154.296294483831,153.566421832328,132.469460955184,160.537939439626,250.220092915347,220.272986672975
3,160.2223538703,190.534186297161,156.498285500167,190.449568119661,170.828755980486,359.738073114915,234.392944252295
4,160.061722406449,199.730458936807,158.810842876878,212.2006316961,174.711046766328,400.823415425967,239.719808353799
5,159.634343072967,198.806625604797,160.191397089249,215.290531483795,176.468292086262,406.659892802725,242.130912397429
6,159.398043560384,196.486628390343,161.013045486084,215.048252950188,177.638207307587,406.202255572577,243.73614491041
7,159.605323375447,195.063906653139,161.40106890167,214.584451643123,177.954560949434,405.32618643701,244.170211535271
8,159.225608550428,194.666973642838,161.738981530665,214.029941363545,178.403120202247,404.27877813114,244.785676556572
9,158.938547481714,194.436439034232,162.019151785812,213.788633856621,178.793697256028,403.822975062507,245.321584607108
10,159.407850724016,194.058538312232,162.151689547491,213.170260968518,178.795752254128,402.654937384979,245.324404255664
11,159.118499433227,193.850582863959,162.131846026236,212.557423533176,178.465008901809,401.497355562666,244.870593609459
12,158.891020048651,193.921064373146,162.252061523481,212.415946465666,178.617485724073,401.230121101814,245.079805993496
13,158.868988511887,194.304906049335,162.311928142619,212.671025132874,178.919273251603,401.711936362096,245.493886554525
14,158.827343548058,194.318416096634,162.324791213609,212.361536937474,178.972372952832,401.127347548561,245.566744284118
15,158.664642802613,193.554560263723,162.226427613495,211.33480930745,178.711821631448,399.187973136295,245.209243633847
16,158.54387786723,193.391560317742,162.242712865476,211.116907826841,178.524701639738,398.776381450699,244.95249759871
17,158.479928432297,193.551070387146,162.134953322363,211.14905726567,178.728157795517,398.837108168487,245.231658370593
18,158.385243097221,193.537999550407,162.322942523296,210.724309487812,178.760946017913,398.034806810311,245.276646861788
19,158.388460054904,193.634008489381,162.391648953094,210.947683954353,178.770778417521,398.456736358222,245.290137828692
20,158.577367204892,193.606793151128,162.414581661917,210.87142569615,178.669962306673,398.312692981616,245.151808746365
21,158.704843999061,193.165421933359,162.724278744726,210.280107873026,179.002530344868,397.195759315715,245.60812303133
22,158.111377212463,193.008222989467,162.477370489106,209.884481925225,178.413393193467,396.448465858759,244.799772056153
23,158.338055358541,193.376293189799,162.467563189632,210.058046591493,178.761701730817,396.776310228375,245.277683770191
24,158.254181518385,193.084452194213,162.143299717778,209.643544265753,178.536672946289,395.993361390867,244.968923344909
25,158.016702799603,193.251194240516,162.239194230613,209.59513116721,178.626487659852,395.901914426952,245.092157486774


==> figures/fig2_data/data.txt <==
res,SepDLOTA,SepDLLocal,CombDLOTA,CombDLLocal,CombGrpOTA,CombGrpLocal
100,0,0,0,35.3502974147632,19.1078364455338,98.0292240035737
200,23.6855845520576,112.267100252592,187.07200809962,164.968054602228,248.40187379194,185.16631200675
300,213.170260968518,178.795752254128,308.118601575845,208.173973664717,324.833219574075,214.212008007809
400,307.912599176748,212.060078254896,368.641898313957,229.776933195961,363.048892465143,228.734856008339
500,364.758002101687,232.018673855356,404.955876356825,242.738708914707,385.978296199783,237.448564808656
600,402.654937384979,245.324404255664,429.16519505207,251.379892727205,401.26456535621,243.257704008868
700,429.724176873045,254.82849739874,446.457565548673,257.552166878989,412.183329039372,247.407089151876
800,450.026106489094,261.956567256048,459.426843421126,262.181372492827,420.372401801744,250.519128009133
900,465.816496190466,267.500621589509,469.514059544145,265.781865748034,426.741680616922,252.939602675888
1000,478.448807951563,271.935865056278,477.58383244256,268.6622603522,431.837103669064,254.875982409292


==> figures/fig3_data/data.txt <==
perOvr,SepDLOTA,SepDLLocal,CombDLOTA,CombDLLocal,CombGrpDLOTA,CombGrpDLLocal
0,213.170260968518,112.267100252592,172.140577929723,160.407836378041,275.597528295,177.535439994442
0.0666666666666667,213.170260968518,112.267100252592,198.485955493754,166.924328265814,273.684164317986,175.351124493973
0.142857142857143,213.170260968518,112.267100252592,224.245049799021,180.567313903184,280.317294887309,183.926255019101
0.230769230769231,213.170260968518,112.267100252592,252.480309707669,190.03907342844,300.458588528253,194.092618347851
0.333333333333333,213.170260968518,112.267100252592,275.492264143109,196.928331570877,310.142074243215,202.206679738565
0.454545454545455,213.170260968518,112.267100252592,308.118601575845,208.173973664717,324.833219574075,214.212008007809
0.6,213.170260968518,112.267100252592,338.848216851661,221.18727161528,336.123202604954,224.615681565769
0.777777777777778,213.170260968518,112.267100252592,356.899593828787,229.352405976461,344.446488521443,234.445859732668
1,213.170260968518,112.267100252592,406.012574208816,251.063648582006,351.218786831459,249.148150450586

